Estimating the statistical uncertainty due to spatially correlated noise in interferometric images

Interferometers (e.g. ALMA and NOEMA) allow us to obtain the detailed brightness distribution of astronomical sources in 3 dimensions (R.A., Dec., frequency). However, the spatial correlation of the noise makes it difficult to evaluate the statistical uncertainty of the measured quantities and the statistical significance of the results obtained. The noise correlation properties in the interferometric image are fully characterized and easily measured by the noise autocorrelation function (ACF). We present the method for (1) estimating the statistical uncertainty due to the correlated noise in the spatially integrated flux and spectra directly, (2) simulating the correlated noise to perform a Monte Carlo simulation in image analyses, and (3) constructing the covariance matrix and chi-square $\chi^2$ distribution to be used when fitting a model to an image with spatially correlated noise, based on the measured noise ACF. We demonstrate example applications to scientific data showing that ignoring noise correlation can lead to significant underestimation of statistical uncertainty of the results and false detections/interpretations.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
